The Johnson-N\'ed\'elec FEM-BEM Coupling for magnetostatic problems in the isogeometric framework

We consider a Johnson-N\'ed\'elec FEM-BEM coupling, which is a direct and non-symmetric coupling of finite and boundary element methods, in order to solve interface problems for the magnetostatic Maxwell's equations with the magnetic vector potential ansatz. In the FEM-domain, equations may be non-linear, whereas they are exclusively linear in the BEM-part to guarantee the existence of a fundamental solution. First, the weak problem is formulated in quotient spaces to avoid resolving to a saddle point problem. Second, we establish in this setting well-posedness of the arising problem using the framework of Lipschitz and strongly monotone operators as well as a stability result for a special type of non-linearity, which is typically considered in magnetostatic applications. Then, the discretization is performed in the isogeometric context, i.e., the same type of basis functions that are used for geometry design are considered as ansatz functions for the discrete setting. In particular, NURBS are employed for geometry considerations, and B-Splines, which can be understood as a special type of NURBS, for analysis purposes. In this context, we derive a priori estimates w.r.t. h-refinement, and point out to an interesting behavior of BEM, which consists in an amelioration of the convergence rates, when a functional of the solution is evaluated in the exterior BEM-domain. This improvement may lead to a doubling of the convergence rate under certain assumptions. Finally, we end the paper with a numerical example to illustrate the theoretical results, along with a conclusion and an outlook.

==> data/convergence_p1_a__error_H_0to4.dat <==
h error
1 0.6360616416212499
2 0.3225115211459909
4 0.1603888529957923
8 0.0878562286312309
16 0.0459194506711474


==> data/convergence_p1_a__error_H_0to40_mh.dat <==
h error
1 2.9911818841227005
3 3.1135347486865235
5 1.6595755354970663
7 1.1602618858049216
9 0.9081698087837764
11 0.7450061824358063
13 0.6310965019625846
15 0.5471937133071159
17 0.4828764023227330
19 0.4320298146457742
21 0.3908366162660549
23 0.3567934645382420
25 0.3281917301712220
27 0.3038259474053737
29 0.2828216180999212
31 0.2645290939476085
33 0.2484557724319639
35 0.2342214033891108
37 0.2215278201718623
39 0.2101379465915984
41 0.1998609274453490


==> data/convergence_p1_ae__error_2_0to4.dat <==
h error
1 0.0348358010834030
2 0.0041641983784777
4 0.0001024552269980
8 0.0000175984042989
16 0.0000041091236398


==> data/convergence_p1_ae__error_2_0to40_mh.dat <==
h error
1 0.0319435760485811
3 0.0169782437980346
5 0.0034074970438358
7 0.0015803126523062
9 0.0009241913779283
11 0.0006088735758703
13 0.0004320279961472
15 0.0003227017066501
17 0.0002503163238097
19 0.0001998793023679
21 0.0001633167538044
23 0.0001359599723276
25 0.0001149540248344
27 0.0000984722485400
29 0.0000853012753583
31 0.0000746092847002
33 0.0000658104436704
35 0.0000584824323422
37 0.0000523145411806
39 0.0000470740341858
41 0.0000425837781897


==> data/convergence_p2_a__error_H_0to4.dat <==
h error
1 0.3136671343705080
2 0.1020483697730577
4 0.0329063929809622
8 0.0089429802637901
16 0.0027213532829914


==> data/convergence_p2_a__error_H_0to40_mh.dat <==
h error
1 2.9281653101049674
3 0.8754501997884937
5 0.5766255823040621
7 0.3205578970000548
9 0.1729778425294222
11 0.1086396991356259
13 0.0748990082135987
15 0.0549212418072282
17 0.0420735641620054
19 0.0333029639833111
21 0.0270384589268946
23 0.0224025239612360
25 0.0188725953505819
27 0.0161210502707562
29 0.0139336922769869
31 0.0121655273842626
33 0.0107154830211394
35 0.0095113103081093
37 0.0085002270128958
39 0.0076429301732744
41 0.0069096568293524


==> data/convergence_p2_ae__error_2_0to4.dat <==
h error
1 0.0288480510057528
2 0.0007958809130230
4 0.0000008739948227
8 0.0000000380214292
16 0.000000003006021


==> data/convergence_p2_ae__error_2_0to40_mh.dat <==
h error
1 0.0130617777802537
3 0.0025946459798674
5 0.0001564642448610
7 0.0000279760284358
9 0.0000092362676438
11 0.0000039484156706
13 0.0000019687372701
15 0.0000010921360636
17 0.0000006547861182
19 0.0000004165126941
21 0.0000002776165924
23 0.0000001921762121
25 0.0000001372628595
27 0.0000001006585766
29 0.0000000754947258
31 0.0000000577324626
33 0.0000000449041853
35 0.0000000354516387
37 0.0000000283621022
39 0.0000000229604118
41 0.0000000187862463


==> data/convergence_p3_a__error_H_0to40_mh.dat <==
h error
1 3.0664250943361564
3 1.9167783034902504
5 0.6197881019616251
7 0.1252749448276614
9 0.0458490445205567
11 0.0217496562539830
13 0.0120861293001991
15 0.0074443185335109
17 0.0049283253390549
19 0.0034417901696618
21 0.0025049021450711
23 0.0018840452986139
25 0.0014557775161827
27 0.0011505071631965
29 0.0009268829362733
31 0.0007592400092590
33 0.0006310542613107
35 0.0005313482078849
37 0.0004526290551753
39 0.0003896602079058
41 0.0003387048934362


==> data/convergence_p3_ae__error_2_0to40_mh.dat <==
h error
1 0.0146853182801125
3 0.0002226032196110
5 0.0000095635819922
7 0.0000010317519610
9 0.0000001797420313
11 0.0000000425663331
13 0.0000000136067624
15 0.0000000050574198
17 0.0000000022137485
19 0.0000000010733410
21 0.0000000005615028
23 0.0000000003138998
25 0.0000000001849105
27 0.0000000001137630
29 0.0000000000726434
31 0.0000000000478959
33 0.0000000000324758
35 0.0000000000225677
37 0.0000000000160434
39 0.0000000000116356
41 0.0000000000085991

